A Study of China's Censorship and Its Evasion Through the Lens of Online Gaming

For the past 20 years, China has increasingly restricted the access of minors to online games using addiction prevention systems (APSes). At the same time, and through different means, i.e., the Great Firewall of China (GFW), it also restricts general population access to the international Internet. This paper studies how these restrictions impact young online gamers, and their evasion efforts. We present results from surveys (n = 2,415) and semi-structured interviews (n = 35) revealing viable commonly deployed APS evasion techniques and APS vulnerabilities. We conclude that the APS does not work as designed, even against very young online game players, and can act as a censorship evasion training ground for tomorrow's adults, by familiarization with and normalization of general evasion techniques, and desensitization to their dangers. Findings from these studies may further inform developers of censorship-resistant systems about the perceptions and evasion strategies of their prospective users, and help design tools that leverage services and platforms popular among the censored audience.

==> figures/aps/games/games.csv <==
name,mentioned,color
LOL,14,licensed 
CF,12,licensed 
Honor of Kings,12,licensed 
PUBG,9,unlicensed
DNF,7,licensed 
Game for Peace,7,licensed 
Dota2,6,licensed 
WOW,5,licensed 
GKART ,5,licensed 
Mole's World,5,licensed 
MapleStory,4,licensed 
Crazyracing Kartrider,4,licensed 
Starcraft,4,licensed 
Crazy Arcade,3,licensed 
Asktao,3,licensed 
QQ Dance,3,licensed 
CS:GO,3,licensed 
Overwatch,3,licensed 
Onmyoji,3,licensed 
Warcraft,3,licensed 
Hearthstone,3,licensed 
Dahuaxiyou OL,2,licensed 
Menghuanxiyou OL,2,licensed 
Rainbow Six Siege,2,unlicensed
Genshin Impact,2,licensed 
Battlefield,2,unlicensed
CS,2,licensed 
MU,1,licensed 
JX Online 3,1,licensed 
FFXIV Online,1,licensed 
Escape from Tarkov,1,unlicensed
Animal Crossing,1,unlicensed
Apex Legends,1,unlicensed
COD,1,unlicensed
Splatoon 2,1,unlicensed
Monster Strike,1,unlicensed


==> figures/aps/generations/gen_group.csv <==
feature,gen,pos,neg,rate
Affected by APS,Over 18,1011,1266,0.4440
Affected by APS,18,775,312,0.7130
Evaded APS,Over 18,449,1828,0.1972
Evaded APS,18,225,862,0.2070
Foreign platforms,Over 18,240,2037,0.1054
Foreign platforms,18,133,954,0.1224
Use ladder or booster,Over 18,176,1775,0.0902
Use ladder or booster,18,117,879,0.1175

==> figures/aps/genres/genres.csv <==
name,mentioned
MOBA,32
FPS,27
MMORPG,24
TPS,17
Racing,12
ARPG,9
RTS,7
Rhythm,3
TBRPG,3
DTCG,3
SIM,1
Puzzle,1


==> figures/aps/platforms/platforms.csv <==
name,type,International,Compliant with APS,mentioned,color
Tencent,Software,0,1,19,"Domestic, compliant"
Steam Global,Software,1,2,18,"International, non-compliant"
cn.battle.net,Software,1,3,9,"International, compliant"
Netease,Software,0,1,7,"Domestic, compliant"
WeGame,Software,0,1,6,"Domestic, compliant"
4399,Web,0,1,5,"Domestic, compliant"
Epic,Software,1,2,2,"International, non-compliant"
Origin,Software,1,2,2,"International, non-compliant"
Xbox,Hardware,1,3,2,"International, compliant"
Nintendo Switch,Hardware,1,3,2,"International, non-compliant"
Haofang & VS,Software,0,1,3,"Domestic, compliant"
GOG,Software,1,2,1,"International, non-compliant"
PS4,Hardware,1,3,1,"International, compliant"


==> figures/gfw/scores/ladder_requirement_v.csv <==
id,Feature,Score
121,accessibility,5
137,accessibility,10
196,accessibility,6
253,accessibility,5
192,accessibility,9
106,accessibility,5
316,accessibility,7
75,accessibility,10
121,availability,10
137,availability,10
196,availability,8
253,availability,7
192,availability,8
106,availability,10
316,availability,7
75,availability,6
121,reliability,6
137,reliability,10
196,reliability,10
253,reliability,6
192,reliability,7
106,reliability,6
316,reliability,7
75,reliability,10
121,privacy,10
137,privacy,10
196,privacy,10
253,privacy,8
192,privacy,8
106,privacy,6
316,privacy,10
75,privacy,10
121,cost,8
137,cost,5
196,cost,6
253,cost,8
192,cost,8
106,cost,10
316,cost,10
75,cost,5
121,latency,10
137,latency,7
196,latency,7
253,latency,8
192,latency,10
106,latency,9
316,latency,10
75,latency,10
121,bandwidth,5
137,bandwidth,7
196,bandwidth,7
253,bandwidth,7
192,bandwidth,9
106,bandwidth,5
316,bandwidth,7
75,bandwidth,10
121,cross platform,10
137,cross platform,10
196,cross platform,6
253,cross platform,8
192,cross platform,10
106,cross platform,9
316,cross platform,7
75,cross platform,5
121,longevity,10
137,longevity,10
196,longevity,10
253,longevity,7
192,longevity,10
106,longevity,10
316,longevity,10
75,longevity,10
30,accessibility,10
30,availability,6
30,reliability,10
30,privacy,10
30,cost,5
30,latency,10
30,bandwidth,10
30,cross platform,5
30,longevity,10
155,accessibility,7
155,availability,7
155,reliability,7
155,privacy,1
155,cost,2
155,latency,8
155,bandwidth,9
155,cross platform,5
155,longevity,9
250,accessibility,5
250,availability,5
250,reliability,6
250,privacy,10
250,cost,5
250,latency,10
250,bandwidth,8
250,cross platform,6
250,longevity,10
250,usability,8
416,accessibility,8
416,availability,8
416,reliability,8
416,privacy,10
416,cost,10
416,latency,10
416,bandwidth,10
416,cross platform,10
416,longevity,10
416,usability,8


==> figures/gfw/sites/sites.csv <==
name,mentioned,color
Google,14,Search engine
Goolge Scholar,1,
Reddit,1,
Twitter,4,Social media
YouTube,5,
Twitch,1,
Google Play Store,1,
BBC News,1,News
Amazon,2,
Pornographic site,3,
Github,3,
Facebook,1,Social media

